High Finesse Fiber Fabry-Perot Cavities: Stabilization and Mode Matching Analysis

Fiber Fabry-Perot cavities, formed by micro-machined mirrors on the end-facets of optical fibers, are used in an increasing number of technical and scientific applications, where they typically require precise stabilization of their optical resonances. Here, we study two different approaches to construct fiber Fabry-Perot resonators and stabilize their length for experiments in cavity quantum electrodynamics with neutral atoms. A piezo-mechanically actuated cavity with feedback based on the Pound-Drever-Hall locking technique is compared to a novel rigid cavity design that makes use of the high passive stability of a monolithic cavity spacer and employs thermal self-locking and external temperature tuning. Furthermore, we present a general analysis of the mode matching problem in fiber Fabry-Perot cavities, which explains the asymmetry in their reflective line shapes and has important implications for the optimal alignment of the fiber resonators. Finally, we discuss the issue of fiber-generated background photons. We expect that our results contribute towards the integration of high-finesse fiber Fabry-Perot cavities into compact and robust quantum-enabled devices in the future.

==> data.csv <==
1.1164,0.9803,0.92967,1.0801,1.0308,1.0579,1.0247,1.0585,0.90935,0.88087,0.92836,0.96079,1.0363,0.93361,1.0796,0.92964,1.0093,1.1413,1.0152,1.0607,0.97872,0.94887,1.0615,0.98824,1.0045,1.1416,1.0635,0.90447,0.90731,0.89113,0.72888,0.6623,0.62928,0.62151,0.54965,0.51135,0.45035,0.36171,0.30075,0.24625,0.17523,0.14173,0.096402,0.051198,0.02665,0.042224,0.048938,-0.078585,-0.068519,-0.11275,-0.1167,-0.14563,-0.17869,-0.16716,-0.16675,-0.20342,-0.17765,-0.19225,-0.20918,-0.22623,-0.22036,-0.2383,-0.23042,-0.2183,-0.22979,-0.22113,-0.242,-0.26362,-0.25655,-0.25233,-0.26028,-0.23637,-0.24847,-0.24454,-0.23363
0.076519,0.12402,0.098582,0.082412,0.081515,0.13731,0.11508,0.092919,0.085778,0.042276,0.08492,0.11995,0.099385,0.069378,0.060809,0.038348,0.1261,0.076822,0.055378,0.039763,0.041569,0.081537,0.10091,0.081202,0.054785,0.095449,0.063184,0.064878,0.032427,0.068048,0.036755,0.026639,0.016064,0.024637,0.017194,0.023087,0.017171,0.017289,0.01964,0.013599,0.0075019,0.0074731,0.013544,0.0081232,0.0098001,0.012522,0.0079862,0.012732,0.010184,0.0071095,0.01347,0.010269,0.036254,0.010752,0.014758,0.0095937,0.0055728,0.0045546,0.010349,0.007667,0.0083173,0.0083945,0.010319,0.0023877,0.010074,0.0045443,0.0051779,0.021106,0.015382,0.0084616,0.0069935,0.0050896,0.0061756,0.011447,0.0098834
0.65717,0.69132,0.72464,0.76406,0.80202,0.82769,0.85509,0.87966,0.88814,0.90587,0.93188,0.94245,0.94911,0.95156,0.95839,0.95535,0.94461,0.93834,0.93285,0.91711,0.89343,0.87064,0.85629,0.82519,0.81384,0.78507,0.76187,0.75209,0.72408,0.70285,0.68606,0.69003,0.66805,0.65952,0.6613,0.66009,0.65742,0.6964,0.67913,0.69372,0.71476,0.72667,0.75263,0.78468,0.80524,0.82919,0.84158,0.87591,0.88651,0.91163,0.92545,0.94142,0.94781,0.95591,0.96005,0.96324,0.95759,0.95579,0.94843,0.93233,0.91774,0.89002,0.88513,0.85533,0.83329,0.8045,0.76503,0.74231,0.70684,0.67732,0.64193,0.61218,0.58187,0.5432,0.50899
0.0010517,0.0010883,0.0017342,0.0018877,0.0025269,0.0025732,0.0015941,0.0018244,0.0016432,0.0021919,0.0021473,0.001823,0.0026529,0.0015068,0.0025175,0.0015514,0.002513,0.0025968,0.0021441,0.0022715,0.0025487,0.0028047,0.0027038,0.0025008,0.0029495,0.0018414,0.0041641,0.0024347,0.002453,0.0027183,0.0036197,0.0020269,0.0027845,0.0023924,0.0029109,0.0030291,0.0032457,0.0030332,0.0028718,0.0031345,0.0030553,0.002614,0.0035206,0.0019103,0.0026162,0.0030759,0.0029436,0.0024569,0.0021586,0.00107,0.002611,0.0030668,0.0026906,0.0021134,0.0021289,0.00222,0.0015619,0.0014891,0.0022437,0.0015689,0.0018915,0.0011812,0.0015778,0.0013468,0.0012604,0.0021035,0.0013421,0.001348,0.0011436,0.0011271,0.0012911,0.00090115,0.0014365,0.0010392,0.0008595
0.27306,0.28397,0.36295,0.37591,0.41405,0.42036,0.43705,0.48048,0.47643,0.53982,0.5593,0.59216,0.6487,0.66157,0.71465,0.72945,0.76553,0.74781,0.81724,0.85145,0.86868,0.87535,0.91007,0.9163,0.92009,0.96655,0.97997,0.98465,0.9985,0.98861,0.99654,0.96542,0.99088,0.98541,0.95844,1,0.99228,0.98802,0.97721,0.95969,0.92155,0.92145,0.91288,0.87575,0.81635,0.82129,0.78812,0.76845,0.76175,0.75327,0.7096,0.66032,0.63596,0.62193,0.5789,0.5,0.50294,0.50688,0.47594,0.45095,0.43505,0.40705,0.3895,0.32711,0.3151,0.26828,0.25197,0.24978,0.25374,0.21941,0.23951,0.15614,0.1508,0.15313,0.12393
0.012169,0.012228,0.0050252,0.0072674,0.012513,0.010868,0.0081924,0.008293,0.005985,0.013151,0.012676,0.0051748,0.0094594,0.0068013,0.0076506,0.0080808,0.013218,0.0079468,0.0098292,0.0090161,0.0058294,0.010058,0.0094237,0.011081,0.0092431,0.01318,0.009075,0.0098746,0.010302,0.010333,0.012755,0.0079124,0.010152,0.012675,0.013166,0.014826,0.0068195,0.0091741,0.010706,0.0097384,0.0086543,0.0079867,0.0060839,0.0064033,0.01395,0.0098832,0.008304,0.010135,0.0085816,0.0062717,0.0078191,0.006711,0.0056741,0.010039,0.0075764,0.012473,0.0057592,0.0060686,0.0066165,0.0093128,0.0058763,0.0080559,0.0074621,0.011195,0.014067,0.0098573,0.01154,0.012154,0.011001,0.014972,0.0076166,0.010545,0.0098361,0.015735,0.010825

